Understanding the Semantic SQL Transducer

Nowadays we observe an evolving landscape of data management and analytics, emphasising the significance of meticulous data management practices, semantic modelling, and bridging business-technical divides, to optimise data utilisation and enhance value from datasets in modern data environments. In this paper we introduce and explain the basic formalisation of the Semantic SQL Transducer, a well-founded but practical tool providing the materialised lossless conceptual view of an arbitrary relational source data, contributing to a knowledge-centric data stack.

==> RUNTIME2_update_architecture.txt <==
SOURCE: EMPDDEP
TARGET: EMPLOYEE, DEPARTMENT, WORKS

source:
create table EMPDEP....
insert into EMPDEP...

target:
create table EMPLOYEE AS select ... from EMPDEP ...
create table DEPARTMENT AS select ... from EMPDEP ...
create table WORKS AS select ... from EMPDEP ...

change:
create table EMPLOYEE-INSERT ...    (= a EMPLOYEE)
create table EMPLOYEE-DELETE ...    (= a EMPLOYEE)
create table DEPARTMENT-INSERT ...    (= a DEPARTMENT)
create table DEPARTMENT-DELETE ...    (= a DEPARTMENT)
create table WORKS-INSERT ...    (= a WORKS)
create table WORKS-DELETE ...    (= a WORKS)

update:
insert into EMPLOYEE-INSERT ...
insert into EMPLOYEE-DELETE ...
insert into DEPARTMENT-INSERT ...
insert into DEPARTMENT-DELETE ...
insert into WORKS-INSERT ...
insert into WORKS-DELETE ...

diff:
create table EMPDEP-INSERT 
    as select ... 
     from EMPLOYEE-INSERT, DEPARTMENT-INSERT, WORKS-INSERT
     .... <-- adesso mapping.sql
     
create table EMPDEP-DELETE 
    as select ... 
     from EMPLOYEE-DELETE, DEPARTMENT-DELETE, WORKS-DELETE
     .... <-- adesso mapping.sql



==> notes_on_semdb.txt <==
ndefo:franconi:ijsc-20,DBLP:conf/aike/NdefoF19,abgrall:24,DBLP:conf/adbis/Abgrall22,lubyte2009automatic,DBLP:conf/dmdw/FranconiS99,DBLP:books/sp/18/CalvaneseF18


1. understand the value chain
2. configure your metamodel to that reality
3. explore all data products in the various domains of your company


People: It's 80% people, 15% process, and 5% tech. Yes in reality, we over-evaluated the impact new technology has on the result.


You will see vendors pitching a software/tech solution. This is more of a SOCIO problem than a technical problem. Please ask vendors what’s their support for managing the knowledge that is the context for these AI applications.

The enterprise catalog used by business experts and information architects specializes in acquiring relevant metadata from built-in catalogs and structuring them into an information architecture that facilitates their understanding and use.
The central catalog must be extremely flexible in mapping each type of metadata and recombining the metadata to produce different models. The central catalog is therefore naturally based on a #knowledgeGraph.

Classical data catalogs at large are incapable of adjusting to the company reality they were conveived to represent.

Modern data catalogs are founded on things, not strings.
While data catalogs are crucial for showcasing valuable assets, simply listing them isn't enough. Humans, after all, search for things, not just strings. We use search functions to identify resources that help us solve specific problems. In the context of data products, users aim to find the ones exposing the right data assets to address their unique challenges.
Catalogues need to bridge the gap between the user's problem model and the underlying data domain using semantic understanding.
Building ontologies (structured representations of knowledge) instead of simple glossaries, allowing for deeper comprehension of data relationships.

When a business user tries to read data, they too don't have the semantic context required to understand the data or derive meaning from it. They speak their native business language while data is a whole knew language with the same script or letters.
This is what a semantic layer does. It adds business context to the data sitting in your warehouse or database, to translates it into a
language that the business can understand.
The semantic layer also brings conformity to diverse heterogeneous data via a common business logic, ontology and metrics, thus enabling the business to draw meaning out of any type and source of data regardless of the dialect.

Classical data catalogs and data contracts often fall short in capturing the meaning of the business domain of the companies they are meant to represent. To effectively serve users, catalogs must act as bridges between the user's problem model and the underlying data domain by incorporating semantic understanding. This involves creating ontologies, structured representations of knowledge that enhance the comprehension of data relationships.
When business users attempt to interpret data, they often lack the semantic context necessary for a full understanding. They communicate in their familiar business language, while data appears as a new language tied to the source structures.
Here's where the semantic layer comes into play. This critical component adds a layer of business context to data stored in catalogs, essentially translating it into a language that the business can easily comprehend. The semantic layer also ensures consistency across diverse and heterogeneous data by implementing a common business logic. This conformity empowers businesses to derive meaning from the data coming out of the data stack pipeline.


• Most of the semantic layers I've come across in my professional experience act more like a syntactic layer than a semantic one. They introduce very little semantics. They simply federate data sources by creating a unified model that translates the different physical models using terminology that is more understandable to the business. The semantics remain partly in the developers' heads and partly in the code they write to translate the physical models into the business-friendly model exposed to consumers.
• Some modern semantic layers allow defining the model exposed to consumers declaratively, relying on predefined models generally based on variants of the dimensional model. In this case, the semantic contained in the translation logic is somewhat easier to understand. However, such semantics are primarily for documentation purposes. Consumers do not effectively use it. Thus, the semantic layer remains also in this case little more than a data virtualization tool.
• A true semantic layer should allow the defining of a semantic model (TBox) consisting of conceptually rich concepts and relationships between concepts (not just generic FK relationships) that are easily extensible. This model should then be linked to physical data through semantic linking (ABox), forming a #knowledgegraph. The query engine should use the knowledge graph to translate queries made at the conceptual model level into federated queries on the physical data present in the source systems.
• Building a true semantic layer today requires...

Every data transform is technical debt. It slows you down. It increases the risk of change. It increases the maintainability of the pipeline. The only solution is to reduce the amount of code.

The need for data quality contracts, or supplier/consumer agreements. Data models were pivotal to that thinking.

The business needs its own knowledge engineers to create the models that define the structure of the datasets expressing these information products. The value of these models is that they provide customers and users with a recipe to understand and use these information products, using their own tools and algorithms.

Make sure business experts were fully aware of what they were signing off.

Data as a product. Making the inherent semantic structures explicit, i.e., creating explicit renderings of the underlying conceptual models, is not something that can be delegated to the IT-department. Business needs to take the lead and be in control. To that end, they need to hire knowledge engineers, ontologists, data stewards and even data engineers. When done properly, this shift in governance enables the business to deliver high-value information to customers, users, regulatory bodies and other parties.



There's much talk in the data industry currently about a "shift-left" mentality, where many responsibilities and tasks related to esp. data quality should move toward the operational origins of the data. Data contracts are one such theme. This is all very good, but at the same time, we could use a healthy dose of "shift-right" in terms of how we think about data in the first place.
Our fundamental problem is, of course, value delivery. For practically any conceivable data-related project, the actual value is created on the right-hand side - in the business. And we're not very good at figuring that part out!
Most of the data industry focuses on pushing things from left to right: from operational sources of data, through all kinds of layers, to the data consumers. Technologies and architectural approaches vary, but the basic idea is the same. After all, you need to be building from the sources to the targets, right?
But that's exactly the problem! For us data people, data initiatives are left-to-right projects. We start from somewhere far away and we hope it ends up somewhere good in the end. Value creation is a desired outcome...
...but why don't we *start* from there more often?
Instead of left-to-right, we should think in a kind of a "C-shape" - right-to-left-to-right.
First, figure out how value is created. Then design the data products necessary to create that value. Then consider all your fancy technical layers and pipelines that you need under the hood. Then figure out the actual data sources. And only then, after walking "backward" the whole way, finally start building left-to-right.
Right-to-left is design, left-to-right is implementation. Implementation without design is just a waste of resources.

Bill Inmon:
The upshot is – if you wanted to just move some data around, then ELT is your thing. But if you want believable data, then you have to do ETL.
So the choice is yours. Do you want data quickly and easily, that may be essentially unreliable? Or do you want data that forms a firm foundation for – AI, analytics, data mesh, ML, et al?

What developed was called the legacy data environment. A big part of the legacy environment was the data that had been produced. And the legacy data came from a wide diversity of sources. And it was very disorganized.  Very little of the legacy data was ever designed to fit comfortably with other legacy data. One reason for the disorganization was that that the legacy data – coming from multiple sources - was never planned. Data just spewed into it in a most disorganized manner.
Suddenly there started to appear applications that depended on the existence of a solid foundation of data. Technologies like ChatGPT, data mesh, AI and ML all just assumed that there was this believable, solid foundation of data on which to do analysis. All of these technologies started with the assumption that there was this (mythical) solid foundation of data. But there was no such foundation.
The perspective of the data architect was that the foundation of data must be built in order to fulfill the promise of the new technologies that depend on an existing and believable foundation of data.
The primary responsibility of the data architect is to build, maintain, and protect the foundation of data on which the corporation does its analytic processing. 
Data architect:
Ensure that the foundation of data supports the strategic objectives and directions of the organization.
Be available to resolve issues in conflicts and anomalies of data.
Ensure completeness and timeliness of data in the foundation.
Understand the sources of the data in the foundation and the algorithms that are used to pull the data into the foundation.










==> transducer_architecture.txt <==
SOURCE S:
create table S1 ...    (with source constraints)
...
create table Sm ...    (with source constraints)

TARGET T:
create table T1 ...    (with target constraints)
...
create table Tn ...    (with target constraints)

INSERT S -> T:
create table S1_INSERT ...    (same schema as S1)
...
create table Sm_INSERT ...    (same schema as Sm)

create trigger S1_INSERT after insert on S1 ...  (updates S1_INSERT)
...
create trigger Sm_INSERT after insert on Sm ...  (updates Sm_INSERT)

create table T1_INSERT as select ... from S1_INSERT,...,Sm_INSERT ...    (same schema as T1)
...
create table Tn_INSERT as select ... from S1_INSERT,...,Sm_INSERT ...    (same schema as Tn)

create trigger T1_INSERT after insert on T1_INSERT ...  (updates T1)
...
create trigger Tn_INSERT after insert on Tn_INSERT ...  (updates Tn)

DELETE S -> T:
...

INSERT T -> S:
...

DELETE T -> S:
...

